Deploying a Task-based Runtime System on Raspberry Pi Clusters

Arm technology is becoming increasingly important in HPC. Recently, Fugaku, an \arm-based system, was awarded the number one place in the Top500 list. Raspberry Pis provide an inexpensive platform to become familiar with this architecture. However, Pis can also be useful on their own. Here we describe our efforts to configure and benchmark the use of a Raspberry Pi cluster with the HPX/Phylanx platform (normally intended for use with HPC applications) and document the lessons we learned. First, we highlight the required changes in the configuration of the Pi to gain performance. Second, we explore how limited memory bandwidth limits the use of all cores in our shared memory benchmarks. Third, we evaluate whether low network bandwidth affects distributed performance. Fourth, we discuss the power consumption and the resulting trade-off in cost of operation and performance.

==> data/als/energy/rpi_als_energy_mAh.csv <==
%%% First column is SEC Difference (on Epoch), second column is mAh/s. Both are run 4 started (RunAlsPHX.sh)

214, 0.206
3049, 0.222
4590, 0.224
34758, 0.227
35930, 0.227
80582, 0.227
83237, 0.227
88031, 0.227

==> data/als/energy/rpi_als_energy_mWh.csv <==
%%% First column is SEC Difference (on Epoch), second column is mWh/s. Both are run 4 started (RunAlsPHX.sh)

214, 1.037
3049, 1.105
4590, 1.091
34758, 1.126
35930, 1.125
80582, 1.126
83237, 1.126
88031, 1.125

==> data/als/time/bahram_iter_f_size_10_1_400x400.csv <==
1,8.975174
2,8.654896
3,8.924856
4,8.962558


==> data/als/time/bahram_iter_f_size_10_1_500x500.csv <==
1,13.25706
2,13.27776
3,13.27772
4,13.0101


==> data/als/time/bahram_iter_f_size_10_1_600x600.csv <==
1,18.79806
2,18.38314
3,18.23418
4,18.07586


==> data/als/time/bahram_iter_f_size_10_1_700x700.csv <==
1,25.56514
2,24.4597
3,24.73328
4,24.5794


==> data/als/time/marvin_iter_f_size_10_1_400x400.csv <==
1,13.4338
2,12.72724
3,13.1525
4,13.08162


==> data/als/time/marvin_iter_f_size_10_1_500x500.csv <==
1,19.11864
2,17.95352
3,18.55676
4,18.42096


==> data/als/time/marvin_iter_f_size_10_1_600x600.csv <==
1,29.20524
2,27.12676
3,27.62952
4,27.41514


==> data/als/time/marvin_iter_f_size_10_1_700x700.csv <==
1,42.94112
2,40.1646
3,40.90218
4,40.08968


==> data/als/time/rpi_iter_f_size_10_1_400x400.csv <==
1, 179.865
2, 146.101
3, 166.082
4, 164.063


==> data/als/time/rpi_iter_f_size_10_1_500x500.csv <==
1, 317.922
2 , 262.529
3,  291.934
4, 288.279


==> data/als/time/rpi_iter_f_size_10_1_600x600.csv <==
1, 499.785
2, 417.704
3, 455.676
4, 451.84


==> data/als/time/rpi_iter_f_size_10_1_700x700.csv <==
1, 739.08
2, 630.389
3,  681.613
4,  674.616


==> data/lra/energy/rpi_lra_energy_mAh.csv <==
%%% First column is SEC Difference (on Epoch), second column is mAh/s. Both are run 4 started (RunLraPHX.sh)
144, 0.229 
340, 0.224
538, 0.225
896, 0.225
1014, 0.227
1169, 0.227
1277, 0.226
1340, 0.226

==> data/lra/energy/rpi_lra_energy_mWh.csv <==
%%% First column is SEC Difference (on Epoch), second column is mWh/s. Both are run 4 started (RunLraPHX.sh)
144, 1.153
340, 1.121
538, 1.126
896, 1.123
1014, 1.125
1169, 1.126
1277, 1.126
1340, 1.122

==> data/lra/energy/rpi_vs_sandy_haswell_amd_lra.csv <==
%%% SandyBridge, Haswell


==> data/lra/time/bahram_lra_time_iter_10000.csv <==
1 , 3.750796
2 , 3.7015409999999997
3, 3.868038
4 , 3.959559

==> data/lra/time/marvin_lra_time_iter_10000.csv <==
1 , 5.739379999999999
2 , 5.388734
3, 5.79568
4 , 5.797168000000001

==> data/lra/time/rpi_lra_time_iter_10000.csv <==
1, 40.53565
2, 34.05604
3, 33.10155
4, 33.95236


==> plots/1d_stencil/rpi3/strong_30m_100.dat <==
1 26.9713
2 14.1046
3 9.8025
4 7.54678


==> plots/1d_stencil/rpi3/strong_60m_100.dat <==
2 27.7235
3 18.3458
4 14.292


==> plots/1d_stencil/rpi3/strong_60m_500.dat <==
2 134.591
3 92.0554
4 69.8614


==> plots/1d_stencil/rpi4/strong_30m_100.dat <==
1 14.3058
2 7.37241
3 4.93158
4 3.80073


==> plots/1d_stencil/rpi4/strong_60m_100.dat <==
1 28.8059
2 15.0349
3 9.85529
4 7.38024


==> plots/1d_stencil/rpi4/strong_60m_500.dat <==
1 141.438
2 70.9968
3 48.4377
4 36.0358


==> plots/als/als_rpi3.dat <==
1,9.394429900000002,0.058151970103793346,100
2,8.710909199999996,0.2624561260886407,100
3,9.406054500000003,0.048305151533825155,100
4,9.4518609,0.09574845714777426,100

==> plots/als/als_rpi3p.dat <==
1,8.393262899999998,0.048605998361019045,100
2,7.826909000000001,0.1244066902339671,100
3,8.557348100000002,0.06192385648008324,100
4,8.604719999999997,0.2437531724307853,100

==> plots/als/als_rpi4.dat <==
1,3.7676052999999983,0.03103654869552666,100
2,3.750324799999999,0.0354711011242429,100
3,4.1134223,0.030772157150933406,100
4,4.039063000000001,0.3086280529423542,100

==> plots/energy/1d_stencil_60m_nt100_per_it.dat <==
0 Rpi3	0.01984378598
1 Rpi3p 0.02333187984
2 Rpi4	0.004914972416



==> plots/energy/als.dat <==
0 Rpi3	0.286341310728
1 Rpi3p 0.383575603566
2 Rpi4 0.22613889152
	


==> stencil_8_2th_nx500knt500.csv <==
1,54.824403545608	
2,34.013473319896	
3,25.073276751308
4,19.709722959776

